Value-based Resource Matching with Fairness Criteria: Application to Agricultural Water Trading

Optimal allocation of agricultural water in the event of droughts is an important global problem. In addressing this problem, many aspects, including the welfare of farmers, the economy, and the environment, must be considered. Under this backdrop, our work focuses on several resource-matching problems accounting for agents with multi-crop portfolios, geographic constraints, and fairness. First, we address a matching problem where the goal is to maximize a welfare function in two-sided markets where buyers' requirements and sellers' supplies are represented by value functions that assign prices (or costs) to specified volumes of water. For the setting where the value functions satisfy certain monotonicity properties, we present an efficient algorithm that maximizes a social welfare function. When there are minimum water requirement constraints, we present a randomized algorithm which ensures that the constraints are satisfied in expectation. For a single seller--multiple buyers setting with fairness constraints, we design an efficient algorithm that maximizes the minimum level of satisfaction of any buyer. We also present computational complexity results that highlight the limits on the generalizability of our results. We evaluate the algorithms developed in our work with experiments on both real-world and synthetic data sets with respect to drought severity, value functions, and seniority of agents.

==> rebuttal.txt <==
From Google Drive

Author response: Value-based Resource Matching with Fairness Criteria: Application to Agricultural Water Trading

We thank the reviewers for the feedback. All the minor changes suggested by the reviewers will be incorporated in the final version. In our responses below, letters C, Q, and A denote comment, question, and answer respectively.

Reviewer 1:
C: … the paper is in parts rather dense, i.e., it is not always easy to parse the results.
A: We will make the paper more readable. In particular, we will add discussions on the theoretical and experimental results.

C: The source code for reproducing the experiments is provided. However, working with the code is quite difficult.
A: We will improve the documentation.

Q1: What if the bids are not truthful? This seems to be a strong assumption. Would not truthful, yet self-interested bids have a substantial negative impact on welfare and fairness?
A: We mention the issue of non-truthful bids as a future research topic. Our work takes a first step towards value-based resource allocation. When the bids are not truthful, the problems have a game theoretic flavor. Such problems require different techniques.

Q2: What exactly does "Drought cutoff" mean in Figure 1?
A: In the example of Figure 1, drought cutoff corresponds to a particular scenario where water is available to agents 1, 2, and 3 only.

Q3: Is it possible to generalize (some of) the results to other application scenarios?
A: We thank the reviewer for this question. Our work can inform several value-based resource allocation problems, including those where agent preference is a factor. Examples include cloud computing systems where users have different types of requirements and wireless networks where different users require channels of different bandwidths. Our results on fairness can also be applied to multi-round resource allocation problems. We will mention this in the final version.

Q4: What is the "big picture" interpretation of the experimental results? 
A: We considered three aspects: network structure, welfare from trade, and buyer satisfaction. Broadly, our experiments indicate that network structure, value functions (crop profiles), and fairness issues cause wide variations in water allocation. We will include highlights from the experiments in the Contributions and Experimental Results sections of the final version.

Reviewer 2 had no questions.

Reviewer 3:
Q1: How do you see this approach being used outside water trades?
A: We thank the reviewer for this question. Please see the answer to Q3 for Reviewer 1.

Q2: How did the synthetic have different behaviour from the real-world data?
A: In the synthetic network, by design, every pair of agents is compatible, and variations in the amounts of resources available to sellers and their values is lower.  We chose this design since it enables us to study the importance of the combination of seniority (with respect to  water rights) and value functions; such a study would be difficult with the real-world data.

C: The figures were dense and could have done with some more explanation, either in the captions or the text, e.g. the different lines and missing boxes as you pointed out
A: We will add explanations in the figure captions as well as the main text in the final version.

C: … Problem 1 could be done with an informal description. I would have preferred having the definition of f_a (page 4) to be defined in Problem 1 or before it.
A: We will add an informal description of Problem 1 and include a definition of the function f_a before the definition of the problem.


